The $\lambda$6614 diffuse interstellar absorption band: evidence for internal excitation of the carrier

An analysis of absorption profiles of the $\lambda$6614 diffuse interstellar band recorded along the lines-of-sight towards HD 179406 (20 Aql) and HD 147889 is described. The difference in band shape is attributed to the degree of internal excitation of the carrier, which is principally due to vibrational hot bands although an electronic component may also be present. The results are discussed with respect to other models of diffuse band spectral line shape.

==> 00README.XXX.txt <==
nohypertex
